The Dynamical Ensemble of the Posner Molecule is not Symmetric

The Posner molecule, $\text{Ca}_9(\text{PO}_4)_6$, has long been recognized to have biochemical relevance in various physiological processes. It has found recent attention for its possible role as a biological quantum information processor, whereby the molecule purportedly maintains long-lived nuclear spin coherences among its ${^{31}\text{P}}$ nuclei (presumed to be symmetrically arranged), allowing it to function as a room temperature qubit. The structure of the molecule has been of much dispute in the literature, although the $\text{S}_6$ point group symmetry has often been assumed and exploited in calculations. Using a variety of simulation techniques (including ab initio molecular dynamics and structural relaxation), rigorous data analysis tools and by exploring thousands of individual configurations, we establish that the molecule predominantly assumes low symmetry structures ($\text{C}_\text{s}$ and $\text{C}_\text{i}$) at room temperature, as opposed to the higher symmetry configurations explored previously. Our findings have important implications on the viability of this molecule as a qubit.

==> s6_v3_ir.csv <==
ind,int,freq
1,4.917613,32.71798931
2,7.049499,41.25742878
3,0,69.13052047
4,25.918162,80.4394752
5,0.000005,82.65060088
6,26.546491,85.13705339
7,22.329743,97.44748053
8,0,101.4766128
9,0.529585,112.5254985
10,0,114.455755
11,0.732759,115.1581063
12,0,116.0661414
13,0.000013,127.3750831
14,5.11405,127.675194
15,0,134.3849422
16,0,136.2048246
17,0,146.6060906
18,4.693619,148.0633749
19,5.30232,149.6518933
20,0.694439,150.7226936
21,34.746707,155.2437144
22,0,159.141489
23,0.000002,161.5815844
24,9.865769,165.0366798
25,0.000001,165.832917
26,12.025554,166.5902785
27,12.788999,184.0402706
28,0,189.3276024
29,0.000004,202.6836175
30,79.775936,203.7191307
31,0.000007,205.0736808
32,92.71823,207.1375888
33,0.000002,210.057504
34,28.121297,211.1411892
35,0,214.8303567
36,0,232.7294639
37,115.018345,244.5990865
38,106.896263,247.6301692
39,0,252.5566981
40,0.281729,254.9598164
41,0.000003,256.3482613
42,0,260.6171932
43,106.643526,269.7662541
44,89.792054,270.838441
45,0,272.8880719
46,0,273.9050708
47,0.000004,275.8754477
48,28.065683,276.718301
49,159.431022,302.6619067
50,148.226495,304.7171892
51,0.000001,320.2886661
52,0.000001,321.2078036
53,0.000002,323.7684752
54,114.687523,325.7100907
55,23.694131,328.4655287
56,54.307148,329.3403972
57,262.343133,356.0912264
58,0,393.9719295
59,0,394.6573066
60,33.034546,405.1852051
61,30.291177,406.0910555
62,0.000001,418.1542708
63,74.088692,422.6586334
64,4.97201,491.531016
65,5.095271,492.5461829
66,0,497.2042753
67,35.973155,505.327419
68,0.000001,507.2072204
69,0,508.9557473
70,0.000001,535.7988841
71,0.000002,537.1999668
72,127.817078,540.4700139
73,125.502686,540.6786041
74,0,544.2273408
75,183.366911,548.3985348
76,0,591.0301278
77,0,591.5883937
78,0.000003,593.4434581
79,82.740528,594.0289697
80,80.559163,595.0098899
81,3.105175,609.7265888
82,0,612.955168
83,0,614.034909
84,283.204752,622.3972952
85,274.864981,623.4986343
86,340.00873,633.633543
87,0.000227,633.6996972
88,0.000008,886.8135139
89,81.695109,888.3743385
90,48.459084,889.6478116
91,0.000011,890.738926
92,0.000196,893.1400956
93,249.322531,895.8005014
94,7.002845,900.1293994
95,0.000006,902.987265
96,0,905.0634763
97,0,915.6720422
98,997.178722,918.5301142
99,1104.080202,919.7384619
100,898.964533,971.8160689
101,836.015157,974.6225171
102,0.000182,976.7438169
103,0.000067,977.9335195
104,427.462366,979.5598075
105,0.000002,988.7138307
106,0,1145.831548
107,0,1147.450873
108,299.712251,1153.753192
109,280.399164,1155.782866
110,1739.730452,1166.733939
111,0.000008,1172.768201

==> s6im1m_C3_ir_2.csv <==
ind,int,freq
1,8.260923,18.04990304
2,6.696895,35.5146838
3,0.12832,81.84411599
4,13.2039,83.95977695
5,8.202546,84.50360603
6,22.353092,86.13966701
7,24.50831,99.17270181
8,0.182435,102.3316295
9,0.439472,111.4986769
10,0.000352,112.8751016
11,0.216161,113.9539688
12,0.062384,113.9781988
13,0.013363,125.8071811
14,3.776339,127.0127255
15,0.000308,133.9007724
16,0.000359,135.4008173
17,0.004522,147.0108889
18,3.115921,147.2351063
19,0.458384,148.1184305
20,5.533115,150.7909086
21,36.192387,153.3813351
22,0.000322,159.4226716
23,0.001889,160.5288801
24,12.868934,164.2505855
25,0.128441,164.4435288
26,15.646332,168.1379212
27,15.747654,182.7797175
28,0.000029,188.8688357
29,0.013683,200.8758573
30,44.482105,204.8431566
31,41.620117,204.9035697
32,74.400737,206.0509304
33,0.036497,209.0623059
34,0.021461,211.6791271
35,29.547967,212.3321076
36,0.000503,232.0622851
37,94.515497,242.5200655
38,110.515318,246.3660643
39,0.003233,251.3028913
40,12.608119,254.3332761
41,0.006945,258.252499
42,0.002923,259.6994054
43,95.886113,266.6273197
44,1.263367,268.2352478
45,88.209518,268.3225898
46,0.009319,272.0675895
47,24.746416,273.8381074
48,4.329483,273.8850956
49,171.83392,300.4507259
50,156.510188,303.0573016
51,0.001277,312.7859849
52,0.156016,321.828436
53,81.580783,322.2506829
54,0.020363,322.7608777
55,88.609783,327.0781532
56,30.235616,328.3750423
57,262.477619,354.365059
58,0.000151,391.1746017
59,0.000081,393.5058192
60,31.635068,402.676392
61,32.421657,404.4221561
62,0.003331,416.3935072
63,76.652209,422.1757224
64,2.715897,487.5235975
65,4.208858,492.8580584
66,0.000631,495.5996111
67,36.940678,505.302991
68,0.018522,506.0009093
69,0.000865,508.7215617
70,0.001146,532.4246163
71,0.005055,535.8541812
72,134.912856,537.1961797
73,128.620854,539.8457629
74,0.001851,542.1925245
75,173.233788,546.7173982
76,0.000711,589.4602281
77,0.00328,590.3487546
78,0.006526,592.4196764
79,79.371448,593.4045025
80,81.904929,594.4657543
81,2.727522,607.3820162
82,0.002174,609.8300376
83,0.005307,612.3599475
84,267.627323,617.8131118
85,268.818864,620.8042474
86,0.060266,630.2000502
87,352.805073,631.2654423
88,0.11208,887.3584226
89,82.356607,888.3100387
90,67.075665,889.4773414
91,0.06686,891.3335084
92,0.027466,892.5248196
93,255.707531,895.1772538
94,1.803748,900.7674041
95,0.063571,904.0444718
96,0.068703,904.9318342
97,0.004629,914.7305373
98,1034.097001,919.7956406
99,1035.453168,920.3615155
100,897.365243,972.283811
101,899.966194,972.6929731
102,0.013851,976.7285608
103,0.011137,977.0496568
104,381.954062,978.1724786
105,0.036027,987.2721644
106,0.005567,1146.738303
107,0.003935,1147.196022
108,273.975594,1154.90919
109,273.700126,1155.408358
110,1772.058906,1166.906747
111,0.023467,1173.092346

==> swift.csv <==
ind,int,freq
1,38.43636364,1135.752688
2,5.418181818,1126.344086
3,6.218181818,1127.688172
4,7.890909091,950.2688172
5,17.85454545,943.5483871
6,18.58181818,942.2043011
7,21.63636364,893.8172043
8,21.2,885.7526882
9,7.454545455,858.8709677
10,3.527272727,854.8387097
11,2.290909091,850.8064516
12,7.090909091,602.1505376
13,5.709090909,594.0860215
14,3.381818182,524.1935484
15,2.290909091,513.4408602
16,2.727272727,509.4086022
17,0.690909091,482.5268817
18,2.072727273,397.8494624
19,1.090909091,387.0967742
20,7.709090909,340.7258065
21,2.290909091,306.4516129
22,3.381818182,282.2580645
23,2.072727273,251.344086
24,3.090909091,225.8064516
25,3.381818182,229.8387097
26,1.854545455,190.8602151
27,1.490909091,186.827957
28,0.836363636,194.8924731
29,1.490909091,571.2365591
30,2.290909091,252.688172
